Study of the reactions $e^+e^-\to\pi^+\pi^-\pi^0\pi^0\pi^0\pi^0$ and $\pi^+\pi^-\pi^0\pi^0\pi^0\eta$ at center-of-mass energies from threshold to 4.5 GeV using initial-state radiation

We study the processes $e^+e^-\to\pi^+\pi^-\pi^0\pi^0\pi^0\pi^0\gamma$ and $e^+e^-\to\pi^+\pi^-\pi^0\pi^0\pi^0\eta\gamma$ in which an energetic photon is radiated from the initial state. The data were collected with the BaBar detector at the SLAC National Accelerator Laboratory. About 7300 and 870 events, respectively, are selected from a data sample corresponding to an integrated luminosity of 469~$fb^{-1}$. The invariant mass of the hadronic final state defines the effective $e^+e^-$ center-of-mass energy. The center-of-mass energies range from threshold to 4.5~GeV. From the mass spectra, the first ever measurements of the $e^+e^-\to\pi^+\pi^-\pi^0\pi^0\pi^0\pi^0$ and the $e^+e^-\to\pi^+\pi^-\pi^0\pi^0\pi^0\eta$ cross sections are performed. The contributions from $\omega\pi^0\pi^0\pi^0$, $\eta\pi^+\pi^-\pi^0$, $\omega\eta$, and other intermediate states are presented. We observe the $J/\psi$ and $\psi(2S)$ in most of these final states and measure the corresponding branching fractions, many of them for the first time.

==> description.txt <==
\\
Title: Study of the reactions  $e^+e^-\to\pi^+\pi^-\pi^0\pi^0\pi^0\pi^0$ and
$\pi^+\pi^-\pi^0\pi^0\pi^0\eta$  at
 center-of-mass energies from threshold to 4.5 GeV using initial-state
radiation
Authors: The BABAR Collaboration, J.P.Lees et al.
Comments: 20 pages, 50 pdf figures, submitted to PRD
Report-no: BABAR-PUB-21/005, SLAC-PUB-17619
\\
We study the processes $e^+e^-\to\pi^+\pi^-\pi^0\pi^0\pi^0\pi^0\gamma$ 
and $e^+e^-\to\pi^+\pi^-\pi^0\pi^0\pi^0\eta\gamma$ in which an energetic
photon is radiated from the initial state. 
The data were collected with the BaBar detector at the SLAC National
Accelerator Laboratory.
 About 7300 and 870 events, respectively, are
selected from a data sample corresponding to an integrated
luminosity of 469~$fb^{-1}$.
The invariant mass of the hadronic final state defines the effective $e^+e^-$
center-of-mass energy. The center-of-mass energies range from threshold to 4.5~GeV.
From the mass spectra, 
the first ever measurements of
the $e^+e^-\to\pi^+\pi^-\pi^0\pi^0\pi^0\pi^0$ and  
the $e^+e^-\to\pi^+\pi^-\pi^0\pi^0\pi^0\eta$  cross sections are  performed.
The contributions from  $\omega\pi^0\pi^0\pi^0$, $\eta\pi^+\pi^-\pi^0$, $\omega\eta$, and other
intermediate  states are presented. 
We observe the $J/\psi$ and $\psi(2S)$ in most of these final states and
measure the
corresponding branching fractions, many of them for the first time.

